ChipNet: Budget-Aware Pruning with Heaviside Continuous Approximations

Structured pruning methods are among the effective strategies for extracting small resource-efficient convolutional neural networks from their dense counterparts with minimal loss in accuracy. However, most existing methods still suffer from one or more limitations, that include 1) the need for training the dense model from scratch with pruning-related parameters embedded in the architecture, 2) requiring model-specific hyperparameter settings, 3) inability to include budget-related constraint in the training process, and 4) instability under scenarios of extreme pruning. In this paper, we present ChipNet, a deterministic pruning strategy that employs continuous Heaviside function and a novel crispness loss to identify a highly sparse network out of an existing dense network. Our choice of continuous Heaviside function is inspired by the field of design optimization, where the material distribution task is posed as a continuous optimization problem, but only discrete values (0 or 1) are practically feasible and expected as final outcomes. Our approach's flexible design facilitates its use with different choices of budget constraints while maintaining stability for very low target budgets. Experimental results show that ChipNet outperforms state-of-the-art structured pruning methods by remarkable margins of up to 16.1% in terms of accuracy. Further, we show that the masks obtained with ChipNet are transferable across datasets. For certain cases, it was observed that masks transferred from a model trained on feature-rich teacher dataset provide better performance on the student dataset than those obtained by directly pruning on the student data itself.

==> data/cifar100/vgg19.dat <==
X   Y1  Y2  Y3  Y4
1   65  78  45  98
2   45  98  34  67
3   23  34  67  45
4   34  67  49  34
5   23  89  11  99
5   22  33  44  55
6   0   23  22  5

==> data/effect_budget/channel.dat <==
Accuracy		Channel	Volume	Parameter	FLOPS
67.99	        16	    13.70	162.14	    163.4
72.31	        8	    10.42	38.02	    61.09
76.79	        4	    5.62	9.04	    15.54
78.42	        2	    2.41	2.61	    4.038

==> data/effect_budget/flops.dat <==
Accuracy	Channel	Volume	Parameter	FLOPS
59.88       11.09   8.39    143.16      256
69.96		6.18	7.62	38.66	    64
74.22		5.7	    6.46	22.31	    32
76.41		4.12	4.77	11.25	    16
76.86		3.66	3.18	10.63	    8

==> data/effect_budget/params.dat <==
Accuracy	Channel	Volume	Parameter	FLOPS
66.31		10.41	6.68	128	        78.47
70.03		7.44	5.75	64	        50.88
73.29		6.29	5.54	32	        33.11
75.49		4.7	    4.46	16	        18.49
77.41		3.83	4.43	8	        12.54

==> data/effect_budget/resnet50_c100.txt <==
X1	Yc	X2	Yv
616631	0.6695	2545531	0.5472
1862814	0.7107	4717264	0.6547
4328338	0.7257	6365862	0.6985
9228562	0.7273	10410208	0.7213
23705152	0.7303	23705152	0.7303

==> data/effect_budget/volume.dat <==
Accuracy	Channel	Volume	Parameter	FLOPS
71.18		6.25	16	    176.4	    425.19
75.83		4.69	8	    37.98	    71.56
77.13		3.70	4	    10.41	    14.88
77.25		2.68	2	    3.35	    2.49

==> data/effect_budget/wrn_c10.txt <==
X1	Yc	X2	Yv  
214629	0.9235	4173209	0.9191
916424	0.9402	787224	0.9394
3936294	0.9501	1658677	0.9439
16635561	0.9564	5726884	0.9471
52520538	0.9561	52520538	0.9561

==> data/effect_budget/wrn_c100.txt <==
X1		Yc	X2		Yv
430066		0.6799	2692277		0.7135
1516076		0.7231	4867286		0.7583
6037688		0.7679	6155304		0.7713
17327975		0.7842	8011534		0.7725
52601760		0.8025	52601760		0.8025

==> data/general_plots/crispness.txt <==
X	    Y1	    Y2	        Y3	            Y4	        Y5	        Y6
-5	3.94E-04	3.48E-03	0.05073985334	8.16E-06	3.30E-05	0.323465099
-4.8	5.81E-04	5.30E-03	0.07391560329	1.81E-05	7.33E-05	0.4097004449
-4.6	8.56E-04	0.008039069521	0.1061151351	4.02E-05	0.0001624975321	0.5045122863
-4.4	1.26E-03	0.0121257932	0.1496803762	8.93E-05	0.0003593047743	0.6023945053
-4.2	0.00183872956	0.01816440457	0.2067292637	0.0001976959727	0.000791951237	0.6960842456
-4	0.002679200449	0.02698099572	0.2784983469	0.0004367422721	0.001737325614	0.7778865368
-3.8	0.003884232212	0.03966446996	0.3644556275	0.0009613523311	0.003784580582	0.8415447055
-3.6	0.00559719224	0.05758060991	0.4613938454	0.00210478262	0.008159157888	0.8839323411
-3.4	0.008007013369	0.08232512345	0.562938104	0.004571652077	0.01732308381	0.9057004708
-3.2	0.01135490291	0.1155678176	0.6600242893	0.009813554671	0.0359635633	0.9104685751
-3	0.01593613169	0.1587355202	0.7426850058	0.0207041084	0.07226918101	0.9030019283
-2.8	0.02209181665	0.2125032523	0.8027880179	0.04258869414	0.1386087084	0.8874113745
-2.6	0.03018384589	0.2761325394	0.8365159153	0.08445802163	0.2490435213	0.8662362886
-2.4	0.04054536664	0.3468210937	0.8451322705	0.1589973519	0.4097004449	0.8405286763
-2.2	0.05340125529	0.4193741353	0.8335071727	0.2784983469	0.6023945053	0.8104440498
-2	0.06875982188	0.486569567	0.807412244	0.4431972915	0.7778865368	0.7758030762
-1.8	0.08629007605	0.5404240788	0.7713346207	0.6258745373	0.8839323411	0.7364195725
-1.6	0.1052167629	0.5741263284	0.7278248023	0.7731504927	0.9104685751	0.6922545924
-1.4	0.1242814347	0.5838950353	0.678073741	0.8411960739	0.8874113745	0.643498991
-1.2	0.1418200595	0.5698714211	0.6228055855	0.8316518222	0.8405286763	0.5906303429
-1	0.1559838311	0.5356309333	0.5628900544	0.7749473245	0.7758030762	0.5344466454
-0.8	0.1650781592	0.4867062054	0.4995976422	0.6922189371	0.6922545924	0.4760647846
-0.6	0.1679335264	0.4289883121	0.4346242593	0.5906297768	0.5906303429	0.4168720658
-0.4	0.1641858119	0.3676758259	0.3699790485	0.4760647813	0.4760647846	0.3584269144
-0.2	0.154362482	0.3068864949	0.3077799997	0.3584269144	0.3584269144	0.3023174246
0	0.1397432886	0.2496647061	0.25	0.25	0.25	0.25
0.2	0.1220522743	0.1980972664	0.1982215295	0.1610515941	0.1610515941	0.20264943
0.4	0.1030938243	0.1534145485	0.153460987	0.09611582235	0.09611582235	0.1610515941
0.6	0.08444484983	0.116085651	0.1161034829	0.05358077585	0.05358077585	0.1255594533
0.8	0.06727000252	0.08594606802	0.08595321004	0.02821782293	0.02821782293	0.09611582235
1	0.0522695865	0.0623670009	0.06237001486	0.01420933662	0.01420933662	0.07232948813
1.2	0.03972845487	0.0444430063	0.04444435286	0.006917697442	0.006917697442	0.05358077585
1.4	0.02961873615	0.03116406632	0.03116470324	0.003286061142	0.003286061142	0.03913121395
1.6	0.02171450915	0.02154708609	0.02154740386	0.001533953842	0.001533953842	0.02821782293
1.8	0.01569147786	0.0147180942	0.01471826043	0.0007074000673	0.0007074000673	0.02012172461
2	0.01120000372	0.009950069534	0.00995016008	0.0003235037488	0.0003235037488	0.01420933662
2.2	0.007910798241	0.006668346317	0.006668397322	0.0001470989352	0.0001470989352	0.00995016008
2.4	0.00553831561	0.004436600877	0.004436630403	6.66E-05	6.66E-05	0.006917697442
2.6	0.003848608138	0.002934013969	0.002934031441	3.01E-05	3.01E-05	0.004780121168
2.8	0.00265781794	0.001930696856	0.001930707377	1.36E-05	1.36E-05	0.003286061142
3	0.001825960929	0.001265303083	0.001265309506	6.11E-06	6.11E-06	0.002249213447
3.2	0.001249058522	0.0008264720531	0.000826476018	2.75E-06	2.75E-06	0.001533953842
3.4	0.0008513720357	5.38E-04	5.38E-04	1.24E-06	1.24E-06	0.00104299704
3.6	0.0005785882483	3.50E-04	3.50E-04	5.57E-07	5.57E-07	0.0007074000673
3.8	3.92E-04	2.27E-04	2.27E-04	2.50E-07	2.50E-07	0.0004787900178
4	2.65E-04	1.47E-04	1.47E-04	1.12E-07	1.12E-07	0.0003235037488
4.2	1.79E-04	9.52E-05	9.52E-05	5.05E-08	5.05E-08	0.0002182720125
4.4	1.21E-04	6.15E-05	6.15E-05	2.27E-08	2.27E-08	0.0001470989352
4.6	8.15E-05	3.98E-05	3.98E-05	1.02E-08	1.02E-08	9.90E-05
4.8	5.48E-05	2.57E-05	2.57E-05	4.59E-09	4.59E-09	6.66E-05
5	3.69E-05	1.66E-05	1.66E-05	2.06E-09	2.06E-09	4.48E-05

==> data/general_plots/heaviside.txt <==
X	Y1	Y2	Y3	Y4	Y5
0	0	0	0	0	0
0.02	0.02715891552	0.04191726651	0.1478629203	0.472707576	0.9940239771
0.04	0.05392573849	0.08229706494	0.2738643814	0.7219626995	0.9999642872
0.06	0.08030823289	0.1211996803	0.381236736	0.8533930379	0.9999997866
0.08	0.1063140089	0.1586830337	0.472734413	0.9226952596	0.9999999987
0.1	0.1319505261	0.1948027752	0.5507045821	0.959237796	1
0.12	0.1572250962	0.2296123729	0.6171473695	0.9785063987	1
0.14	0.1821448864	0.2631631982	0.6737671701	0.9886665868	1
0.16	0.2067169216	0.2955046082	0.7220163736	0.9940239771	1
0.18	0.230948088	0.3266840249	0.7631326246	0.9968488884	1
0.2	0.2548451352	0.3567470106	0.7981705745	0.9983384427	1
0.22	0.2784146791	0.3857373412	0.828028938	0.9991238734	1
0.24	0.3016632048	0.4136970762	0.8534735489	0.9995380251	1
0.26	0.3245970689	0.4406666257	0.8751570081	0.9997564041	1
0.28	0.3472225021	0.4666848155	0.8936354252	0.9998715537	1
0.3	0.3695456117	0.4917889489	0.9093826855	0.9999322713	1
0.32	0.3915723841	0.5160148666	0.9228026076	0.9999642872	1
0.34	0.4133086872	0.5393970039	0.9342393029	0.9999811689	1
0.36	0.4347602728	0.561968446	0.9439860037	0.9999900705	1
0.38	0.4559327784	0.5837609806	0.9522925863	0.9999947642	1
0.4	0.4768317304	0.6048051492	0.9593719811	0.9999972392	1
0.42	0.4974625455	0.6251302955	0.9654056354	0.9999985443	1
0.44	0.517830533	0.6447646129	0.9705481684	0.9999992324	1
0.46	0.5379408974	0.6637351892	0.974931338	0.9999995953	1
0.48	0.55779874	0.68206805	0.9786674207	0.9999997866	1
0.5	0.5774090609	0.6997882004	0.9818520924	0.9999998875	1
0.52	0.5967767614	0.7169196653	0.9845668826	0.9999999407	1
0.54	0.6159066459	0.7334855273	0.9868812663	0.9999999687	1
0.56	0.6348034232	0.749507964	0.9888544459	0.9999999835	1
0.58	0.6534717093	0.7650082834	0.9905368707	0.9999999913	1
0.6	0.6719160286	0.780006958	0.9919715305	0.9999999954	1
0.62	0.6901408159	0.7945236577	0.993195059	0.9999999976	1
0.64	0.7081504183	0.8085772808	0.9942386732	0.9999999987	1
0.66	0.7259490967	0.822185985	0.9951289745	0.9999999993	1
0.68	0.7435410276	0.8353672156	0.9958886313	0.9999999996	1
0.7	0.760930305	0.8481377343	0.9965369601	0.9999999998	1
0.72	0.7781209417	0.8605136452	0.9970904215	0.9999999999	1
0.74	0.7951168709	0.8725104212	0.9975630422	0.9999999999	1
0.76	0.8119219483	0.8841429283	0.9979667749	1	1
0.78	0.8285399528	0.8954254497	0.9983118053	1	1
0.8	0.8449745888	0.9063717086	0.9986068128	1	1
0.82	0.8612294873	0.91699489	0.9988591936	1	1
0.84	0.8773082072	0.9273076619	0.9990752504	1	1
0.86	0.8932142371	0.9373221957	0.9992603538	1	1
0.88	0.9089509965	0.9470501854	0.9994190806	1	1
0.9	0.9245218373	0.9565028667	0.9995553306	1	1
0.92	0.9399300448	0.9656910345	0.9996724272	1	1
0.94	0.9551788393	0.9746250605	0.9997732023	1	1
0.96	0.9702713775	0.9833149098	0.9998600692	1	1
0.98	0.9852107535	0.9917701567	0.9999350843	1	1
1	1	1	1	1	1

==> data/general_plots/logistic.txt <==
X	Y1	Y2	Y3	Y4	Y5
-5	0.3775406688	0.07585818002	0.006692850924	0.0000453978687	0
-4.8	0.3822521252	0.08317269649	0.008162571153	0.00006772414962	0
-4.6	0.3869858239	0.09112296101	0.009951801867	0.0001010291939	0.0000000001026187963
-4.4	0.3917409693	0.09975048912	0.01212843498	0.0001507103581	0.0000000002789468092
-4.2	0.3965167501	0.1090968212	0.01477403169	0.0002248167702	0.0000000007582560422
-4	0.4013123399	0.119202922	0.01798620996	0.0003353501305	0.000000002061153618
-3.8	0.4061268971	0.1301084744	0.02188127094	0.0005002011071	0.000000005602796406
-3.6	0.4109595659	0.1418510649	0.02659699358	0.0007460288338	0.00000001522997951
-3.4	0.4158094771	0.1544652651	0.0322954647	0.001112536033	0.00000004139937547
-3.2	0.4206757479	0.1679816149	0.0391657228	0.00165880108	0.0000001125351621
-3	0.4255574832	0.1824255238	0.04742587318	0.002472623157	0.0000003059022269
-2.8	0.4304537761	0.1978161114	0.0573241759	0.003684239899	0.0000008315280277
-2.6	0.4353637082	0.214165017	0.06913842034	0.005486298899	0.000002260324298
-2.4	0.4402863507	0.2314752165	0.08317269649	0.008162571153	0.000006144174602
-2.2	0.4452207649	0.2497398944	0.09975048912	0.01212843498	0.00001670142185
-2	0.4501660027	0.2689414214	0.119202922	0.01798620996	0.0000453978687
-1.8	0.4551211076	0.2890504974	0.1418510649	0.02659699358	0.000123394576
-1.6	0.4600851154	0.3100255189	0.1679816149	0.0391657228	0.0003353501305
-1.4	0.4650570548	0.3318122278	0.1978161114	0.0573241759	0.0009110511944
-1.2	0.4700359482	0.3543436938	0.2314752165	0.08317269649	0.002472623157
-1	0.4750208125	0.3775406688	0.2689414214	0.119202922	0.006692850924
-0.8	0.4800106598	0.4013123399	0.3100255189	0.1679816149	0.01798620996
-0.6	0.4850044984	0.4255574832	0.3543436938	0.2314752165	0.04742587318
-0.4	0.4900013331	0.4501660027	0.4013123399	0.3100255189	0.119202922
-0.2	0.4950001667	0.4750208125	0.4501660027	0.4013123399	0.2689414214
0	0.5	0.5	0.5	0.5	0.5
0.2	0.5049998333	0.5249791875	0.5498339973	0.5986876601	0.7310585786
0.4	0.5099986669	0.5498339973	0.5986876601	0.6899744811	0.880797078
0.6	0.5149955016	0.5744425168	0.6456563062	0.7685247835	0.9525741268
0.8	0.5199893402	0.5986876601	0.6899744811	0.8320183851	0.98201379
1	0.5249791875	0.6224593312	0.7310585786	0.880797078	0.9933071491
1.2	0.5299640518	0.6456563062	0.7685247835	0.9168273035	0.9975273768
1.4	0.5349429452	0.6681877722	0.8021838886	0.9426758241	0.9990889488
1.6	0.5399148846	0.6899744811	0.8320183851	0.9608342772	0.9996646499
1.8	0.5448788924	0.7109495026	0.8581489351	0.9734030064	0.9998766054
2	0.5498339973	0.7310585786	0.880797078	0.98201379	0.9999546021
2.2	0.5547792351	0.7502601056	0.9002495109	0.987871565	0.9999832986
2.4	0.5597136493	0.7685247835	0.9168273035	0.9918374288	0.9999938558
2.6	0.5646362918	0.785834983	0.9308615797	0.9945137011	0.9999977397
2.8	0.5695462239	0.8021838886	0.9426758241	0.9963157601	0.9999991685
3	0.5744425168	0.8175744762	0.9525741268	0.9975273768	0.9999996941
3.2	0.5793242521	0.8320183851	0.9608342772	0.9983411989	0.9999998875
3.4	0.5841905229	0.8455347349	0.9677045353	0.998887464	0.9999999586
3.6	0.5890404341	0.8581489351	0.9734030064	0.9992539712	0.9999999848
3.8	0.5938731029	0.8698915256	0.9781187291	0.9994997989	0.9999999944
4	0.5986876601	0.880797078	0.98201379	0.9996646499	0.9999999979
4.2	0.6034832499	0.8909031788	0.9852259683	0.9997751832	0.9999999992
4.4	0.6082590307	0.9002495109	0.987871565	0.9998492896	0.9999999997
4.6	0.6130141761	0.908877039	0.9900481981	0.9998989708	0.9999999999
4.8	0.6177478748	0.9168273035	0.9918374288	0.9999322759	1
5	0.6224593312	0.92414182	0.9933071491	0.9999546021	1

==> data/general_plots/z_tvsz.txt <==
X	Y1	Y2
-5	4.54E-05	1.82E-04
-4.8	6.77E-05	2.72E-04
-4.6	0.0001010291939	0.0004058855457
-4.4	0.0001507103581	0.0006054201163
-4.2	0.0002248167702	0.0009029805242
-4	0.0003353501305	0.001346643398
-3.8	0.0005002011071	0.002007965656
-3.6	0.0007460288338	0.002993331283
-3.4	0.001112536033	0.00446063372
-3.2	0.00165880108	0.00664362196
-3	0.002472623157	0.00988703023
-2.8	0.003684239899	0.01469638128
-2.6	0.005486298899	0.02180663668
-2.4	0.008162571153	0.03227252082
-2.2	0.01212843498	0.04757789009
-2	0.01798620996	0.06974720347
-1.8	0.02659699358	0.1014113788
-1.6	0.0391657228	0.1457251096
-1.4	0.0573241759	0.2059573372
-1.2	0.08317269649	0.2845314973
-1	0.119202922	0.381423863
-0.8	0.1679816149	0.4923529497
-0.6	0.2314752165	0.6080652582
-0.4	0.3100255189	0.716323635
-0.2	0.4013123399	0.8065108245
0	0.5	0.8738225362
0.2	0.5986876601	0.9197699305
0.4	0.6899744811	0.9493390942
0.6	0.7685247835	0.9678447646
0.8	0.8320183851	0.9793768228
1	0.880797078	0.986627148
1.2	0.9168273035	0.9912471638
1.4	0.9426758241	0.9942298534
1.6	0.9608342772	0.9961762992
1.8	0.9734030064	0.9974568678
2	0.98201379	0.9983042964
2.2	0.987871565	0.9988673933
2.4	0.9918374288	0.9992426167
2.6	0.9945137011	0.9994931319
2.8	0.9963157601	0.9996606053
3	0.9975273768	0.9997726628
3.2	0.9983411989	0.9998476859
3.4	0.998887464	0.9998979343
3.6	0.9992539712	0.9999315984
3.8	0.9994997989	0.9999541558
4	0.9996646499	0.9999692728
4.2	0.9997751832	0.9999794043
4.4	0.9998492896	0.9999861949
4.6	0.9998989708	0.9999907464
4.8	0.9999322759	0.9999937973
5	0.9999546021	0.9999958422

==> data/parameter_ours/r50_c100.dat <==
X   X1	Yc	X2   Yv
16  616631	    0.6695	    2545531	    0.5472
8   1862814	    0.7107	    4717264	    0.6547
4   4328338	    0.7257	    6365862	    0.6985
2   9228562	    0.7273	    10410208	0.7213
1   23705152	0.7303	    23705152	0.7303

==> data/parameter_ours/wrn_c10.dat <==
X   X_channel	Y_channel	X_volume   Y_volume
16  257051	    0.9235	    2890046	    0.9191
8   981469	    0.9402	    850457	    0.9394
4   3885749	    0.9501	    1732263	    0.9439
2   14556876	0.9564	    4474641	    0.9471
1   52601760	0.9561	    52601760	0.9561

==> data/parameter_ours/wrn_c100.dat <==
X   X_channel	Y_channel	X_volume   Y_volume
16  430066	    0.6799	    2692277	   0.7135
8   1516076	    0.7231	    4867286	   0.7583
4   6037688	    0.7679	    6155304	   0.7713
2   17327975	0.7842	    8011534	   0.7725
1   52601760	0.8025	    52601760   0.8025

==> data/volume_budget/wrn_c10.dat <==
X	Y_ours  Y_bar Y_morph   X_lzr	Y_lzr
16	92.68   91.62  86.43    15.8    89.70
8	93.94   92.80  90.66    7.3 	91.71
4	94.39   92.78  92.89    4.3  	92.10
2	94.71   92.70  93.25    2.1 	92.04

==> data/volume_budget/wrn_c100.dat <==
X	Y_ours  Y_bar 	Y_morph X_lzr   Y_lzr
16	0.7135  0.7053  0.5549  13.0    0.6728
8	0.7583  0.7259  0.6494  6.6 	0.7075
4	0.7713  0.7359  0.7042  3.0 	0.7152
2	0.7725  0.7408  0.7359  2       0.7039

==> data/volume_budget/wrn_c100_old.dat <==
X	Y_ours	Y_bar  	Y_morph Y_random    X_lzr	Y_lzr
16	0.7135	0.7075 0.568   0.4888      18.18	0.6485
8	0.7583	0.7402 0.6587  0.5922	    7.29	0.7053
4	0.7713	0.7401 0.7133  0.6364	    3.33	0.7067
2	0.7725	0.7434 0.733   0.6751		

==> data/volume_budget/wrn_c10_old.dat <==
X	Y_ours	Y_bar   Y_morph	 Y_random	X_lzr	Y_lzr
16	92.68	92.18   87.07	 81.36	    15.8	89.70
8	93.94	92.93   90.78	 84.62	    7.3 	91.71
4	94.39	93.08   93.1	 88.02	    4.3  	92.10
2	94.71	93.11   93.85	 89.63	    2.1 	92.04

==> data/volume_budget/wrn_tin.dat <==
X	Y_ours	Y_bar Y_morph   X_lzr	Y_lzr
16	56.66	51.96 39.19	    9.6 	49.03
8	59.64	51.40 51.69	    5.5 	49.71
4	61.54	51.98 55.77     4.0  	50.01
2	61.64   52.35 58.15	    3.4 	50.34

